Evidence for the Higgs-boson Yukawa coupling to tau leptons with the ATLAS detector

Results of a search for $H \to \tau \tau$ decays are presented, based on the full set of proton-proton collision data recorded by the ATLAS experiment at the LHC during 2011 and 2012. The data correspond to integrated luminosities of 4.5 $\rm{fb}^{-1}$ and 20.3 $\rm{fb}^{-1}$ at centre-of-mass energies of $\sqrt{s}$ = 7 TeV and $\sqrt{s}$ = 8 TeV respectively. All combinations of leptonic ($\tau \to \ell \nu \bar \nu$ with $\ell = e, \mu$) and hadronic ($\tau \to \rm{hadrons} \nu$) tau decays are considered. An excess of events over the expected background from other Standard Model processes is found with an observed (expected) significance of 4.5 (3.4) standard deviations. This excess provides evidence for the direct coupling of the recently discovered Higgs boson to fermions. The measured signal strength, normalised to the Standard Model expectation, of $\mu = 1.43 ^{+0.43}_{-0.37}$ is consistent with the predicted Yukawa coupling strength in the Standard Model.

==> Metadata.txt <==



Evidence for the Higgs-boson Yukawa coupling to tau leptons with the ATLAS detector


Results of a search for $H \to  \tau \tau$ decays are presented, based on the full set
of proton--proton collision data recorded by the ATLAS experiment at the LHC
during 2011 and 2012. The data correspond to integrated luminosities of
4.5 $\rm{fb}^{-1}$ and 20.3 $\rm{fb}^{-1}$ at 
centre-of-mass energies of $\sqrt{s}$ = 7 TeV and
$\sqrt{s}$ = 8 TeV respectively. All combinations of leptonic
($\tau \to \ell \nu   \bar  \nu$ with $\ell = e, \mu$) and hadronic ($\tau \to \rm{hadrons} \nu$) tau decays
are considered. An excess of events over the expected background from other
Standard Model processes is found with an observed (expected) significance of
4.5 (3.4) standard deviations.  This excess provides evidence for the direct
coupling of the recently discovered Higgs boson to fermions.
The measured signal strength, normalised to the Standard Model
expectation, of $\mu = 1.43 ^{+0.43}_{-0.37}$
is consistent with the predicted Yukawa coupling strength in the Standard
Model.


Comments:  61 pages plus author list + cover pages (83 pages total), 15 figures, 17 tables, submitted to Journal of High Energy Physics, 
All figures including auxiliary figures are availbale at 
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2013-32/


CERN-PH-EP-2014-262



